A Nonlinear Differential Equation for Generating Warping Function

Given set of functions $y_i(t)$ and $x(t)$ such that $y_i(t) = a_i x\left[h_i(t)\right]$ with $a_i$ being an unknown amplitude with low changes in time (or $\frac{\Delta a_i}{a^2_i} << 1$) and $h_i(t)$ an unknown warping function, the paper shows that $h_i(t)$ can be described using a non-linear differential equation. The differential equation then can be utilized to estimate the warping function $h_i(t)$ using a nonlinear least-squares optimization. This differential equation can also be useful for reducing and analyzing phase variability in data sequences. Results, obtained on synthetic curves, showed that the proposed method is effective in aligning the curves. The obtained aligned curves exhibit variation only in amplitude, and phase variation can be removed efficiently.

==> Version 4/inputenc.sty.txt <==
%%
%% This is file `inputenc.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% inputenc.dtx  (with options: `package')
%% 
%% This is a generated file.
%% 
%% The source is maintained by the LaTeX Project team and bug
%% reports for it can be opened at http://latex-project.org/bugs.html
%% (but please observe conditions on bug reports sent to that address!)
%% 
%% 
%% Copyright 1993-2015
%% The LaTeX3 Project and any individual authors listed elsewhere
%% in this file.
%% 
%% This file was generated from file(s) of the LaTeX base system.
%% --------------------------------------------------------------
%% 
%% It may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, either version 1.3c
%% of this license or (at your option) any later version.
%% The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.3c or later is part of all distributions of LaTeX
%% version 2005/12/01 or later.
%% 
%% This file has the LPPL maintenance status "maintained".
%% 
%% This file may only be distributed together with a copy of the LaTeX
%% base system. You may however distribute the LaTeX base system without
%% such generated files.
%% 
%% The list of all files belonging to the LaTeX base distribution is
%% given in the file `manifest.txt'. See also `legal.txt' for additional
%% information.
%% 
%% The list of derived (unpacked) files belonging to the distribution
%% and covered by LPPL is defined by the unpacking scripts (with
%% extension .ins) which are part of the distribution.
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}



\NeedsTeXFormat{LaTeX2e}[1995/12/01]
\ProvidesPackage{inputenc}
   [2015/03/17 v1.2c Input encoding file]
\def\DeclareInputMath#1{%
   \@inpenc@test
   \bgroup
      \uccode`\~#1%
      \uppercase{%
   \egroup
      \def~%
   }%
}
\def\DeclareInputText#1#2{%
   \def\reserved@a##1 ${}%
   \def\reserved@b{#2}%
   \ifcat_\expandafter\reserved@a\meaning\reserved@b$ $_%
      \DeclareInputMath{#1}{#2}%
   \else
      \DeclareInputMath{#1}{\IeC{#2}}%
   \fi
}
\def\IeC{%
  \ifx\protect\@typeset@protect
    \expandafter\@firstofone
  \else
    \noexpand\IeC
  \fi
}
\ifx\Umathchar\@undefined
\def\inputencoding#1{%
  \the\inpenc@prehook
  \gdef\@inpenc@test{\global\let\@inpenc@test\relax}%
  \edef\@inpenc@undefined{\noexpand\protect\noexpand\@inpenc@undefined@{#1}}%
  \edef\inputencodingname{#1}%
  \@inpenc@loop\^^A\^^H%
  \@inpenc@loop\^^K\^^K%
  \@inpenc@loop\^^N\^^_%
  \@inpenc@loop\^^?\^^ff%
  \xdef\saved@endlinechar@code{\the\endlinechar}%
  \endlinechar\m@ne
  \xdef\saved@space@catcode{\the\catcode`\ }%
  \catcode`\ 9\relax
  \xdef\saved@at@catcode{\the\catcode`\@}%
  \makeatletter
  \xdef\saved@percent@catcode{\the\catcode`\%}%
  \catcode`\%14\relax
  \input{#1.def}%
  \endlinechar\saved@endlinechar@code\relax
  \catcode`\ \saved@space@catcode\relax
  \catcode`\@\saved@at@catcode\relax
  \catcode`\%\saved@percent@catcode\relax
  \ifx\@inpenc@test\relax\else
    \PackageWarning{inputenc}%
             {No characters defined\MessageBreak
              by input encoding change to `#1'\MessageBreak}%
  \fi
  \the\inpenc@posthook
}
\else
\def\inputencoding#1{%
\edef\reserved@a{#1}%
\def\reserved@b{utf8x}%
\ifx\reserved@a\reserved@b\def\reserved@a{utf8}\fi
\def\reserved@b{utf8}%
\ifx\reserved@a\reserved@b
\PackageWarningNoLine
    {inputenc}%
    {inputenc package ignored with utf8 based engines}%
\else
\def\reserved@b{x-ascii}%
\ifx\reserved@a\reserved@b\def\reserved@a{ascii}\fi
\def\reserved@b{ascii}%
\ifx\reserved@a\reserved@b
\PackageWarningNoLine
    {inputenc}%
    {inputenc can't be used to ensure 7bit clean source\MessageBreak
    with a utf engine: Package ignored: utf8 assumed}%
\else
\PackageError
    {inputenc}%
    {inputenc is not designed for xetex or luatex.\MessageBreak
     only UTF-8 supported}%
    {For xelatex or lualatex save the document in UTF-8 encoding\MessageBreak
    and do not use inputenc, or use the [utf8] option.}
\fi
\fi
}
\fi
\newtoks\inpenc@prehook
\newtoks\inpenc@posthook
\def\@inpenc@undefined@#1{\PackageError{inputenc}%
        {Keyboard character used is undefined\MessageBreak
         in inputencoding `#1'}%
       {You need to provide a  definition with
        \noexpand\DeclareInputText\MessageBreak or
        \noexpand\DeclareInputMath before using this key.}}%
\def\@inpenc@loop#1#2{%
  \@tempcnta`#1\relax
  \loop
    \catcode\@tempcnta\active
    \bgroup
      \uccode`\~\@tempcnta
      \uppercase{%
    \egroup
         \let~\@inpenc@undefined
      }%
  \ifnum\@tempcnta<`#2\relax
     \advance\@tempcnta\@ne
  \repeat}
\DeclareOption*{\inputencoding{\CurrentOption}}
\ProcessOptions
\endinput
%%
%% End of file `inputenc.sty'.


==> inputenc.sty.txt <==
%%
%% This is file `inputenc.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% inputenc.dtx  (with options: `package')
%% 
%% This is a generated file.
%% 
%% The source is maintained by the LaTeX Project team and bug
%% reports for it can be opened at http://latex-project.org/bugs.html
%% (but please observe conditions on bug reports sent to that address!)
%% 
%% 
%% Copyright 1993-2015
%% The LaTeX3 Project and any individual authors listed elsewhere
%% in this file.
%% 
%% This file was generated from file(s) of the LaTeX base system.
%% --------------------------------------------------------------
%% 
%% It may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, either version 1.3c
%% of this license or (at your option) any later version.
%% The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.3c or later is part of all distributions of LaTeX
%% version 2005/12/01 or later.
%% 
%% This file has the LPPL maintenance status "maintained".
%% 
%% This file may only be distributed together with a copy of the LaTeX
%% base system. You may however distribute the LaTeX base system without
%% such generated files.
%% 
%% The list of all files belonging to the LaTeX base distribution is
%% given in the file `manifest.txt'. See also `legal.txt' for additional
%% information.
%% 
%% The list of derived (unpacked) files belonging to the distribution
%% and covered by LPPL is defined by the unpacking scripts (with
%% extension .ins) which are part of the distribution.
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}



\NeedsTeXFormat{LaTeX2e}[1995/12/01]
\ProvidesPackage{inputenc}
   [2015/03/17 v1.2c Input encoding file]
\def\DeclareInputMath#1{%
   \@inpenc@test
   \bgroup
      \uccode`\~#1%
      \uppercase{%
   \egroup
      \def~%
   }%
}
\def\DeclareInputText#1#2{%
   \def\reserved@a##1 ${}%
   \def\reserved@b{#2}%
   \ifcat_\expandafter\reserved@a\meaning\reserved@b$ $_%
      \DeclareInputMath{#1}{#2}%
   \else
      \DeclareInputMath{#1}{\IeC{#2}}%
   \fi
}
\def\IeC{%
  \ifx\protect\@typeset@protect
    \expandafter\@firstofone
  \else
    \noexpand\IeC
  \fi
}
\ifx\Umathchar\@undefined
\def\inputencoding#1{%
  \the\inpenc@prehook
  \gdef\@inpenc@test{\global\let\@inpenc@test\relax}%
  \edef\@inpenc@undefined{\noexpand\protect\noexpand\@inpenc@undefined@{#1}}%
  \edef\inputencodingname{#1}%
  \@inpenc@loop\^^A\^^H%
  \@inpenc@loop\^^K\^^K%
  \@inpenc@loop\^^N\^^_%
  \@inpenc@loop\^^?\^^ff%
  \xdef\saved@endlinechar@code{\the\endlinechar}%
  \endlinechar\m@ne
  \xdef\saved@space@catcode{\the\catcode`\ }%
  \catcode`\ 9\relax
  \xdef\saved@at@catcode{\the\catcode`\@}%
  \makeatletter
  \xdef\saved@percent@catcode{\the\catcode`\%}%
  \catcode`\%14\relax
  \input{#1.def}%
  \endlinechar\saved@endlinechar@code\relax
  \catcode`\ \saved@space@catcode\relax
  \catcode`\@\saved@at@catcode\relax
  \catcode`\%\saved@percent@catcode\relax
  \ifx\@inpenc@test\relax\else
    \PackageWarning{inputenc}%
             {No characters defined\MessageBreak
              by input encoding change to `#1'\MessageBreak}%
  \fi
  \the\inpenc@posthook
}
\else
\def\inputencoding#1{%
\edef\reserved@a{#1}%
\def\reserved@b{utf8x}%
\ifx\reserved@a\reserved@b\def\reserved@a{utf8}\fi
\def\reserved@b{utf8}%
\ifx\reserved@a\reserved@b
\PackageWarningNoLine
    {inputenc}%
    {inputenc package ignored with utf8 based engines}%
\else
\def\reserved@b{x-ascii}%
\ifx\reserved@a\reserved@b\def\reserved@a{ascii}\fi
\def\reserved@b{ascii}%
\ifx\reserved@a\reserved@b
\PackageWarningNoLine
    {inputenc}%
    {inputenc can't be used to ensure 7bit clean source\MessageBreak
    with a utf engine: Package ignored: utf8 assumed}%
\else
\PackageError
    {inputenc}%
    {inputenc is not designed for xetex or luatex.\MessageBreak
     only UTF-8 supported}%
    {For xelatex or lualatex save the document in UTF-8 encoding\MessageBreak
    and do not use inputenc, or use the [utf8] option.}
\fi
\fi
}
\fi
\newtoks\inpenc@prehook
\newtoks\inpenc@posthook
\def\@inpenc@undefined@#1{\PackageError{inputenc}%
        {Keyboard character used is undefined\MessageBreak
         in inputencoding `#1'}%
       {You need to provide a  definition with
        \noexpand\DeclareInputText\MessageBreak or
        \noexpand\DeclareInputMath before using this key.}}%
\def\@inpenc@loop#1#2{%
  \@tempcnta`#1\relax
  \loop
    \catcode\@tempcnta\active
    \bgroup
      \uccode`\~\@tempcnta
      \uppercase{%
    \egroup
         \let~\@inpenc@undefined
      }%
  \ifnum\@tempcnta<`#2\relax
     \advance\@tempcnta\@ne
  \repeat}
\DeclareOption*{\inputencoding{\CurrentOption}}
\ProcessOptions
\endinput
%%
%% End of file `inputenc.sty'.

